An Anytime Hierarchical Approach for Stochastic Task and Motion Planning

In order to solve complex, long-horizon tasks, intelligent robots need to carry out high-level, abstract planning and reasoning in conjunction with motion planning. However, abstract models are typically lossy and plans or policies computed using them can be inexecutable. These problems are exacerbated in stochastic situations where the robot needs to reason about and plan for multiple contingencies. We present a new approach for integrated task and motion planning in stochastic settings. In contrast to prior work in this direction, we show that our approach can effectively compute integrated task and motion policies whose branching structures encode agent behaviors that handle multiple execution-time contingencies. We prove that our algorithm is probabilistically complete and can compute feasible solution policies in an anytime fashion so that the probability of encountering an unresolved contingency decreases over time. Empirical results on a set of challenging problems show the utility and scope of our method.

==> editor_response.txt <==
Response to Q1:
Task and motion planning is essential for allowing robots to solve long horizon robotics problems for complex tasks. The problem is proven to be PSPACE-complete. Moreover, if the action model of the robot is stochastic the problem becomes even more challenging. Recently various approaches have been developed for performing task and motion planning in deterministic environments. To the best of our knowledge, this paper presents the first approach that handles stochastic action and environment models while planning for every possible contingency. As this is the first paper, we also provide a range of stochastic domains that can be used as benchmark problems for future research. 

Response to Q2: 

Multiple approaches has been developed for performing task and motion planning for robotics problems [1,2]. All of these approaches works only with deterministic setups. Our approach presents a first of its kind anytime approach for performing task and motion planning for stochastic environments. 


1) Lo, S. Y., Zhang, S., & Stone, P. (2020). The PETLON Algorithm to Plan Efficiently for Task-Level-Optimal Navigation. Journal of Artificial Intelligence Research, 69, 471-500.

2) Stulp, F., & Beetz, M. (2008). Refining the execution of abstract actions with learned action models. Journal of Artificial Intelligence Research, 32, 487-523.







Resposne to Q3: 

Part of this paper has been published as a conference paper in ICRA 2020.  
In contrast to that work, this paper includes a new, more general, and rigorous problem formulation with an algorithmic paradigm that provides guarantees of probabilistic completeness, an extensive empirical evaluation on a broader class of test domains including experiments with a new generalized SSP solver, and a thorough analysis of the results. 


==> readme.txt <==
% readme.txt for sagej.cls
% Version 1.20 released 14 January 2017
%
% This software may only be used to prepare an article for publication in a
% SAGE Publications journal
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   readme.txt     		this file
%   sagej.cls      		the LaTeX2e class file
%   Sage_LaTeX_Guidelines.tex   authors' instructions
%   Sage_Latex_Guidelines.pdf   authors' instructions in PDF format
%   SageV.bst      		SAGE Vancouver style bst
%   SageH.bst      		SAGE Harvard style bst
%
% Typeset Sage_Latex_Guidelines.tex for instructions and examples, or view the PDF.
%
% Simply place sagej.cls and sagedoc.tex in your systems usual 
% directories and typeset using your LaTeX2e/PDFLaTeX command.
%
%
%
% *** IMPORTANT NOTE ***
% When you submit your paper, please use the "doublespace" option
% in the documentclass line which will double-space your document
% and make the task of reviewing much simpler.
%

